The EBLM Project XII. An eccentric, long-period eclipsing binary with a companion near the hydrogen-burning limit

In the hunt for Earth-like exoplanets it is crucial to have reliable host star parameters, as they have a direct impact on the accuracy and precision of the inferred parameters for any discovered exoplanet. For stars with masses between 0.35 and 0.5 ${\rm M_{\odot}}$ an unexplained radius inflation is observed relative to typical stellar models. However, for fully convective objects with a mass below 0.35 ${\rm M_{\odot}}$ it is not known whether this radius inflation is present as there are fewer objects with accurate measurements in this regime. Low-mass eclipsing binaries present a unique opportunity to determine empirical masses and radii for these low-mass stars. Here we report on such a star, EBLM J2114-39\,B. We have used HARPS and FEROS radial-velocities and \textit{TESS} photometry to perform a joint fit of the data, and produce one of the most precise estimates of a very low mass star's parameters. Using a precise and accurate radius for the primary star using {\it Gaia} DR3 data, we determine J2114-39 to be a $M_1 = 0.998 \pm 0.052$~${\rm M_{\odot}}$ primary star hosting a fully convective secondary with mass $M_2~=~0.0986~\pm 0.0038~\,\mathrm{M_{\odot}}$, which lies in a poorly populated region of parameter space. With a radius $R_2 =~0.1275~\pm0.0020~\,\mathrm{R_{\odot}}$, similar to TRAPPIST-1, we see no significant evidence of radius inflation in this system when compared to stellar evolution models. We speculate that stellar models in the regime where radius inflation is observed might be affected by how convective overshooting is treated.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
